On the Error Rate of the LoRa Modulation with Interference

LoRa is a chirp spread-spectrum modulation developed for the Internet of Things. In this work, we examine the performance of LoRa in the presence of both additive white Gaussian noise and interference from another LoRa user. To this end, we extend an existing interference model, which assumes perfect alignment of the signal of interest and the interference, to the more realistic case where the interfering user is neither chip- nor phase-aligned with the signal of interest and we derive an expression for the error rate. We show that the existing aligned interference model overestimates the effect of interference on the error rate. Moreover, we prove two symmetries in the interfering signal and we derive low-complexity approximate formulas that can significantly reduce the complexity of computing the symbol and frame error rates compared to the complete expression. Finally, we provide numerical simulations to corroborate the theoretical analysis and to verify the accuracy of our proposed approximations.

==> figs/data/APP_IntTau_SNR_SIR_SF12_Pi-0.50_OS1.dat <==
10.000 -20.509
9.500 -20.468
9.000 -20.405
8.500 -20.312
8.000 -20.175
7.500 -19.975
7.000 -19.691
6.500 -19.335
6.000 -18.912
5.500 -18.459
5.000 -17.911
4.500 -17.311
4.000 -16.605
3.500 -15.766
3.000 -14.768
2.500 -13.553
2.000 -11.984
1.500 -9.928
1.000 -6.925
0.500 -1.634


==> figs/data/APP_IntTau_SNR_SIR_SF7_Pi-0.50_OS1.dat <==
10.000 -5.987
9.500 -5.844
9.000 -5.662
8.500 -5.436
8.000 -5.161
7.500 -4.858
7.000 -4.527
6.500 -4.130
6.000 -3.709
5.500 -3.216
5.000 -2.667
4.500 -2.008
4.000 -1.286
3.500 -0.418
3.000 0.627
2.500 1.926
2.000 3.535
1.500 5.718
1.000 8.915
0.500 14.551


==> figs/data/APP_NonIntTau_SNR_SIR_SF12_Pi-0.50_OS4.dat <==
10.000 -20.543
9.500 -20.520
9.000 -20.484
8.500 -20.430
8.000 -20.347
7.500 -20.224
7.000 -20.044
6.500 -19.772
6.000 -19.419
5.500 -18.981
5.000 -18.515
4.500 -17.938
4.000 -17.296
3.500 -16.526
3.000 -15.592
2.500 -14.436
2.000 -12.938
1.500 -10.936
1.000 -7.996
0.500 -2.825


==> figs/data/APP_NonIntTau_SNR_SIR_SF7_Pi-0.50_OS5.dat <==
10.000 -6.127
9.500 -6.030
9.000 -5.897
8.500 -5.725
8.000 -5.508
7.500 -5.242
7.000 -4.931
6.500 -4.600
6.000 -4.200
5.500 -3.758
5.000 -3.248
4.500 -2.665
4.000 -1.963
3.500 -1.161
3.000 -0.187
2.500 1.028
2.000 2.552
1.500 4.645
1.000 7.754
0.500 13.330


==> figs/data/APP_PERslide_ours_SF10_FrLen10_Pi-3.00_OS1.dat <==
-22.00 9.471631e-01
-21.00 9.006506e-01
-20.00 7.928785e-01
-19.00 5.821089e-01
-18.00 3.296365e-01
-17.00 1.638576e-01
-16.00 8.982369e-02
-15.00 5.276351e-02
-14.00 2.934862e-02
-13.00 1.471051e-02
-12.00 6.477672e-03
-11.00 2.435844e-03
-10.00 7.549583e-04
-9.00 1.843683e-04
-8.00 3.349092e-05


==> figs/data/APP_PERslide_ours_SF10_FrLen10_Pi-3.00_OS5.dat <==
-22.00 9.358361e-01
-21.00 8.830069e-01
-20.00 7.647282e-01
-19.00 5.407105e-01
-18.00 2.804317e-01
-17.00 1.177241e-01
-16.00 5.336531e-02
-15.00 2.724848e-02
-14.00 1.344494e-02
-13.00 5.991898e-03
-12.00 2.350800e-03
-11.00 7.897236e-04
-10.00 2.193980e-04
-9.00 4.832246e-05
-8.00 8.011596e-06


==> figs/data/APP_PERslide_ours_SF11_FrLen10_Pi-3.00_OS1.dat <==
-24.00 9.145631e-01
-23.00 8.277241e-01
-22.00 6.390455e-01
-21.00 3.737556e-01
-20.00 1.775444e-01
-19.00 9.048417e-02
-18.00 5.171807e-02
-17.00 2.856315e-02
-16.00 1.423484e-02
-15.00 6.225743e-03
-14.00 2.322050e-03
-13.00 7.126334e-04
-12.00 1.719749e-04
-11.00 3.079476e-05


==> figs/data/APP_PERslide_ours_SF11_FrLen10_Pi-3.00_OS5.dat <==
-24.00 8.993291e-01
-23.00 8.034881e-01
-22.00 6.021316e-01
-21.00 3.274335e-01
-20.00 1.326233e-01
-19.00 5.469718e-02
-18.00 2.673217e-02
-17.00 1.306191e-02
-16.00 5.785056e-03
-15.00 2.253187e-03
-14.00 7.503152e-04
-13.00 2.062548e-04
-12.00 4.485641e-05
-11.00 7.326806e-06


==> figs/data/APP_PERslide_ours_SF9_FrLen10_Pi-3.00_OS1.dat <==
-19.00 9.409232e-01
-18.00 8.819920e-01
-17.00 7.501455e-01
-16.00 5.246238e-01
-15.00 2.939441e-01
-14.00 1.556793e-01
-13.00 9.097206e-02
-12.00 5.462315e-02
-11.00 3.065572e-02
-10.00 1.550441e-02
-9.00 6.900001e-03
-8.00 2.627419e-03
-7.00 8.265195e-04
-6.00 2.054165e-04
-5.00 3.809210e-05


==> figs/data/APP_PERslide_ours_SF9_FrLen10_Pi-3.00_OS5.dat <==
-19.00 9.274849e-01
-18.00 8.609462e-01
-17.00 7.170642e-01
-16.00 4.782988e-01
-15.00 2.417406e-01
-14.00 1.080124e-01
-13.00 5.342661e-02
-12.00 2.821412e-02
-11.00 1.407407e-02
-10.00 6.333885e-03
-9.00 2.513653e-03
-8.00 8.560119e-04
-7.00 2.416770e-04
-6.00 5.424121e-05
-5.00 9.189046e-06


==> figs/data/APP_SF10_Pi-3.00_OS1.dat <==
-22.00 6.498831e-01
-21.00 4.918231e-01
-20.00 3.214013e-01
-19.00 1.747566e-01
-18.00 8.004111e-02
-17.00 3.551054e-02
-16.00 1.828938e-02
-15.00 1.034098e-02
-14.00 5.596283e-03
-13.00 2.748236e-03
-12.00 1.193385e-03
-11.00 4.450201e-04
-10.00 1.373430e-04
-9.00 3.348145e-05
-8.00 6.078541e-06


==> figs/data/APP_SF10_Pi-3.00_OS10.dat <==
-22.00 6.408867e-01
-21.00 4.797828e-01
-20.00 3.070936e-01
-19.00 1.599167e-01
-18.00 6.662667e-02
-17.00 2.476811e-02
-16.00 1.050427e-02
-15.00 5.194837e-03
-14.00 2.517530e-03
-13.00 1.107305e-03
-12.00 4.302804e-04
-11.00 1.435917e-04
-10.00 3.967035e-05
-9.00 8.658949e-06
-8.00 1.407684e-06


==> figs/data/APP_SF10_Pi-3.00_OS2.dat <==
-22.00 6.382315e-01
-21.00 4.765902e-01
-20.00 3.038196e-01
-19.00 1.571644e-01
-18.00 6.481788e-02
-17.00 2.393591e-02
-16.00 1.038774e-02
-15.00 5.451227e-03
-14.00 2.865971e-03
-13.00 1.388556e-03
-12.00 5.996540e-04
-11.00 2.232061e-04
-10.00 6.884511e-05
-9.00 1.677838e-05
-8.00 3.045590e-06


==> figs/data/APP_SF10_Pi-3.00_OS3.dat <==
-22.00 6.416235e-01
-21.00 4.806759e-01
-20.00 3.080230e-01
-19.00 1.607230e-01
-18.00 6.719832e-02
-17.00 2.509657e-02
-16.00 1.065663e-02
-15.00 5.254510e-03
-14.00 2.545475e-03
-13.00 1.130684e-03
-12.00 4.518324e-04
-11.00 1.587643e-04
-10.00 4.727949e-05
-9.00 1.132417e-05
-8.00 2.041072e-06


==> figs/data/APP_SF10_Pi-3.00_OS4.dat <==
-22.00 6.403327e-01
-21.00 4.791177e-01
-20.00 3.064085e-01
-19.00 1.593293e-01
-18.00 6.621573e-02
-17.00 2.453654e-02
-16.00 1.040198e-02
-15.00 5.162545e-03
-14.00 2.512607e-03
-13.00 1.108978e-03
-12.00 4.324571e-04
-11.00 1.454396e-04
-10.00 4.095768e-05
-9.00 9.287487e-06
-8.00 1.604950e-06


==> figs/data/APP_SF10_Pi-3.00_OS5.dat <==
-22.00 6.412165e-01
-21.00 4.801832e-01
-20.00 3.075123e-01
-19.00 1.602842e-01
-18.00 6.689368e-02
-17.00 2.492925e-02
-16.00 1.058582e-02
-15.00 5.229822e-03
-14.00 2.530786e-03
-13.00 1.112230e-03
-12.00 4.322223e-04
-11.00 1.443685e-04
-10.00 3.998861e-05
-9.00 8.796144e-06
-8.00 1.457704e-06


==> figs/data/APP_SF10_Pi-Inf_OS1.dat <==
-22.00 6.019345e-01
-21.00 4.362150e-01
-20.00 2.645841e-01
-19.00 1.241994e-01
-18.00 4.069045e-02
-17.00 8.136346e-03
-16.00 8.356588e-04
-15.00 3.535521e-05
-14.00 4.649042e-07


==> figs/data/APP_SF11_Pi-3.00_OS1.dat <==
-24.00 5.497843e-01
-23.00 3.717156e-01
-22.00 2.075069e-01
-21.00 9.435007e-02
-20.00 3.901321e-02
-19.00 1.848909e-02
-18.00 1.014087e-02
-17.00 5.448261e-03
-16.00 2.660764e-03
-15.00 1.147775e-03
-14.00 4.245808e-04
-13.00 1.297601e-04
-12.00 3.126006e-05
-11.00 5.594492e-06


==> figs/data/APP_SF11_Pi-3.00_OS10.dat <==
-24.00 5.391872e-01
-23.00 3.585737e-01
-22.00 1.933926e-01
-21.00 8.129805e-02
-20.00 2.846119e-02
-19.00 1.083933e-02
-18.00 5.101135e-03
-17.00 2.447092e-03
-16.00 1.070147e-03
-15.00 4.130743e-04
-14.00 1.367452e-04
-13.00 3.741299e-05
-12.00 8.070371e-06
-11.00 1.293311e-06


==> figs/data/APP_SF11_Pi-3.00_OS2.dat <==
-24.00 5.363535e-01
-23.00 3.555386e-01
-22.00 1.907472e-01
-21.00 7.951504e-02
-20.00 2.762758e-02
-19.00 1.071513e-02
-18.00 5.347183e-03
-17.00 2.784467e-03
-16.00 1.341856e-03
-15.00 5.758083e-04
-14.00 2.126576e-04
-13.00 6.496413e-05
-12.00 1.564783e-05
-11.00 2.800186e-06


==> figs/data/APP_SF11_Pi-3.00_OS3.dat <==
-24.00 5.399621e-01
-23.00 3.594112e-01
-22.00 1.941396e-01
-21.00 8.183354e-02
-20.00 2.876524e-02
-19.00 1.097434e-02
-18.00 5.149271e-03
-17.00 2.468019e-03
-16.00 1.089521e-03
-15.00 4.324164e-04
-14.00 1.507558e-04
-13.00 4.448354e-05
-12.00 1.053690e-05
-11.00 1.873521e-06


==> figs/data/APP_SF11_Pi-3.00_OS4.dat <==
-24.00 5.385931e-01
-23.00 3.579336e-01
-22.00 1.928222e-01
-21.00 8.088712e-02
-20.00 2.822436e-02
-19.00 1.073152e-02
-18.00 5.064176e-03
-17.00 2.438662e-03
-16.00 1.069550e-03
-15.00 4.140094e-04
-14.00 1.380169e-04
-13.00 3.846954e-05
-12.00 8.619835e-06
-11.00 1.469026e-06


==> figs/data/APP_SF11_Pi-3.00_OS5.dat <==
-24.00 5.395352e-01
-23.00 3.589517e-01
-22.00 1.937338e-01
-21.00 8.154917e-02
-20.00 2.861166e-02
-19.00 1.091324e-02
-18.00 5.130947e-03
-17.00 2.457137e-03
-16.00 1.073255e-03
-15.00 4.140911e-04
-14.00 1.371132e-04
-13.00 3.758071e-05
-12.00 8.162722e-06
-11.00 1.332712e-06


==> figs/data/APP_SF11_Pi-Inf_OS1.dat <==
-24.00 5.008924e-01
-23.00 3.195936e-01
-22.00 1.594930e-01
-21.00 5.612556e-02
-20.00 1.217006e-02
-19.00 1.367078e-03
-18.00 6.371603e-05
-17.00 9.280604e-07


==> figs/data/APP_SF12_Pi-Inf_OS1.dat <==
-25.00 1.992768e-01
-24.00 7.513166e-02
-23.00 1.763188e-02
-22.00 2.163394e-03
-21.00 1.110219e-04
-20.00 1.792226e-06


==> figs/data/APP_SF7_Pi-Inf_OS1.dat <==
-14.00 5.347386e-01
-13.00 3.894450e-01
-12.00 2.446218e-01
-11.00 1.249391e-01
-10.00 4.800272e-02
-9.00 1.253523e-02
-8.00 1.951577e-03
-7.00 1.531117e-04
-6.00 4.883125e-06


==> figs/data/APP_SF8_Pi-Inf_OS1.dat <==
-17.00 6.094865e-01
-16.00 4.630780e-01
-15.00 3.062105e-01
-14.00 1.661513e-01
-13.00 6.841482e-02
-12.00 1.929915e-02
-11.00 3.267429e-03
-10.00 2.801370e-04
-9.00 9.787818e-06
-8.00 1.056349e-07


==> figs/data/APP_SF9_Pi-3.00_OS1.dat <==
-19.00 5.910797e-01
-18.00 4.334484e-01
-17.00 2.746373e-01
-16.00 1.469604e-01
-15.00 6.919652e-02
-14.00 3.338555e-02
-13.00 1.847441e-02
-12.00 1.069661e-02
-11.00 5.839841e-03
-10.00 2.892828e-03
-9.00 1.269234e-03
-8.00 4.791978e-04
-7.00 1.500892e-04
-6.00 3.723473e-05
-5.00 6.900793e-06


==> figs/data/APP_SF9_Pi-3.00_OS10.dat <==
-19.00 5.804735e-01
-18.00 4.198750e-01
-17.00 2.591393e-01
-16.00 1.313745e-01
-15.00 5.536123e-02
-14.00 2.236720e-02
-13.00 1.046948e-02
-12.00 5.374579e-03
-11.00 2.632493e-03
-10.00 1.168250e-03
-9.00 4.587317e-04
-8.00 1.549941e-04
-7.00 4.345443e-05
-6.00 9.651805e-06
-5.00 1.601871e-06


==> figs/data/APP_SF9_Pi-3.00_OS2.dat <==
-19.00 5.773947e-01
-18.00 4.163403e-01
-17.00 2.556641e-01
-16.00 1.285517e-01
-15.00 5.355154e-02
-14.00 2.155364e-02
-13.00 1.037489e-02
-12.00 5.653740e-03
-11.00 3.002306e-03
-10.00 1.466754e-03
-9.00 6.397302e-04
-8.00 2.409945e-04
-7.00 7.541320e-05
-6.00 1.869935e-05
-5.00 3.464474e-06


==> figs/data/APP_SF9_Pi-3.00_OS3.dat <==
-19.00 5.813591e-01
-18.00 4.209083e-01
-17.00 2.601815e-01
-16.00 1.322620e-01
-15.00 5.599141e-02
-14.00 2.273999e-02
-13.00 1.065470e-02
-12.00 5.456682e-03
-11.00 2.674394e-03
-10.00 1.199673e-03
-9.00 4.846561e-04
-8.00 1.723827e-04
-7.00 5.205057e-05
-6.00 1.267072e-05
-5.00 2.328369e-06


==> figs/data/APP_SF9_Pi-3.00_OS4.dat <==
-19.00 5.798381e-01
-18.00 4.191480e-01
-17.00 2.584235e-01
-16.00 1.307842e-01
-15.00 5.496157e-02
-14.00 2.214957e-02
-13.00 1.037957e-02
-12.00 5.352229e-03
-11.00 2.634796e-03
-10.00 1.174528e-03
-9.00 4.634202e-04
-8.00 1.580060e-04
-7.00 4.520125e-05
-6.00 1.043279e-05
-5.00 1.839129e-06


==> figs/data/APP_SF9_Pi-3.00_OS5.dat <==
-19.00 5.808685e-01
-18.00 4.203368e-01
-17.00 2.596074e-01
-16.00 1.317774e-01
-15.00 5.565364e-02
-14.00 2.254756e-02
-13.00 1.056539e-02
-12.00 5.419516e-03
-11.00 2.652036e-03
-10.00 1.176783e-03
-9.00 4.625250e-04
-8.00 1.565940e-04
-7.00 4.407704e-05
-6.00 9.879476e-06
-5.00 1.672928e-06


==> figs/data/APP_SF9_Pi-Inf_OS1.dat <==
-19.00 5.345366e-01
-18.00 3.707220e-01
-17.00 2.130320e-01
-16.00 9.378657e-02
-15.00 2.853994e-02
-14.00 5.253968e-03
-13.00 4.930042e-04
-12.00 1.893991e-05
-11.00 2.252265e-07


==> figs/data/APP_slide_Elsh_SNR_SIR_SF12_FrLen10_Pi-0.50_OS1_PERtarget0.10.dat <==
10.000 -23.196
9.500 -23.191
9.000 -23.184
8.500 -23.175
8.000 -23.163
7.500 -23.147
7.000 -23.125
6.500 -23.094
6.000 -23.051
5.500 -22.994
5.000 -22.930
4.500 -22.831
4.000 -22.679
3.500 -22.447
3.000 -22.099
2.500 -21.468
2.000 -20.487
1.500 -19.113
1.000 -17.246
0.500 -14.400


==> figs/data/APP_slide_Elsh_SNR_SIR_SF7_FrLen10_Pi-0.50_OS1_PERtarget0.10.dat <==
10.000 -9.388
9.500 -9.369
9.000 -9.347
8.500 -9.317
8.000 -9.280
7.500 -9.233
7.000 -9.172
6.500 -9.093
6.000 -8.991
5.500 -8.873
5.000 -8.706
4.500 -8.472
4.000 -8.145
3.500 -7.661
3.000 -6.963
2.500 -6.031
2.000 -4.852
1.500 -3.289
1.000 -1.035
0.500 2.752


==> figs/data/APP_slide_ours_SNR_SIR_SF12_FrLen10_Pi-0.50_OS5_PERtarget0.10.dat <==
10.000 -23.201
9.500 -23.197
9.000 -23.193
8.500 -23.187
8.000 -23.180
7.500 -23.169
7.000 -23.155
6.500 -23.136
6.000 -23.109
5.500 -23.072
5.000 -23.021
4.500 -22.962
4.000 -22.880
3.500 -22.755
3.000 -22.565
2.500 -22.281
2.000 -21.820
1.500 -21.017
1.000 -19.826
0.500 -18.200


==> figs/data/APP_slide_ours_SNR_SIR_SF7_FrLen10_Pi-0.50_OS5_PERtarget0.01.dat <==
10.000 -7.985
9.500 -7.965
9.000 -7.940
8.500 -7.904
8.000 -7.854
7.500 -7.784
7.000 -7.687
6.500 -7.552
6.000 -7.365
5.500 -7.111
5.000 -6.765
4.500 -6.313
4.000 -5.760
3.500 -5.088
3.000 -4.299
2.500 -3.318
2.000 -2.060
1.500 -0.411
1.000 2.007
0.500 6.203


==> figs/data/APP_slide_ours_SNR_SIR_SF7_FrLen10_Pi-0.50_OS5_PERtarget0.10.dat <==
10.000 -9.413
9.500 -9.400
9.000 -9.384
8.500 -9.363
8.000 -9.338
7.500 -9.305
7.000 -9.263
6.500 -9.209
6.000 -9.139
5.500 -9.049
5.000 -8.940
4.500 -8.800
4.000 -8.602
3.500 -8.326
3.000 -7.936
2.500 -7.343
2.000 -6.531
1.500 -5.457
1.000 -4.029
0.500 -1.985


==> figs/data/APP_slide_ours_SNR_SIR_SF7_FrLen20_Pi-0.50_OS5_PERtarget0.01.dat <==
10.000 -7.672
9.500 -7.645
9.000 -7.609
8.500 -7.560
8.000 -7.493
7.500 -7.401
7.000 -7.276
6.500 -7.106
6.000 -6.871
5.500 -6.553
5.000 -6.141
4.500 -5.656
4.000 -5.056
3.500 -4.378
3.000 -3.545
2.500 -2.518
2.000 -1.205
1.500 0.532
1.000 3.084
0.500 7.631


==> figs/data/APP_slide_ours_SNR_SIR_SF7_FrLen20_Pi-0.50_OS5_PERtarget0.10.dat <==
10.000 -8.890
9.500 -8.878
9.000 -8.864
8.500 -8.844
8.000 -8.820
7.500 -8.787
7.000 -8.743
6.500 -8.685
6.000 -8.606
5.500 -8.499
5.000 -8.354
4.500 -8.157
4.000 -7.880
3.500 -7.479
3.000 -6.928
2.500 -6.190
2.000 -5.263
1.500 -4.072
1.000 -2.486
0.500 -0.095


==> figs/data/APP_slide_ours_SNR_SIR_SF7_FrLen30_Pi-0.50_OS5_PERtarget0.01.dat <==
10.000 -7.494
9.500 -7.463
9.000 -7.421
8.500 -7.364
8.000 -7.287
7.500 -7.181
7.000 -7.039
6.500 -6.839
6.000 -6.570
5.500 -6.218
5.000 -5.792
4.500 -5.283
4.000 -4.685
3.500 -3.962
3.000 -3.113
2.500 -2.059
2.000 -0.734
1.500 1.063
1.000 3.665
0.500 8.403


==> figs/data/APP_slide_ours_SNR_SIR_SF7_FrLen30_Pi-0.50_OS5_PERtarget0.10.dat <==
10.000 -8.664
9.500 -8.650
9.000 -8.632
8.500 -8.609
8.000 -8.578
7.500 -8.537
7.000 -8.483
6.500 -8.411
6.000 -8.315
5.500 -8.185
5.000 -8.012
4.500 -7.769
4.000 -7.429
3.500 -6.963
3.000 -6.340
2.500 -5.557
2.000 -4.582
1.500 -3.333
1.000 -1.636
0.500 0.964


==> figs/data/FER_APP_SF10_Pi-3.00_OS1.dat <==
-22.00 9.999681e-01
-21.00 9.987036e-01
-20.00 9.771943e-01
-19.00 8.427089e-01
-18.00 5.445525e-01
-17.00 2.830492e-01
-16.00 1.557393e-01
-15.00 9.241945e-02
-14.00 5.206459e-02
-13.00 2.636165e-02
-12.00 1.168907e-02
-11.00 4.413895e-03
-10.00 1.370940e-03
-9.00 3.350929e-04
-8.00 6.088775e-05


==> figs/data/FER_APP_SF10_Pi-3.00_OS3.dat <==
-22.00 9.999619e-01
-21.00 9.984697e-01
-20.00 9.734467e-01
-19.00 8.199601e-01
-18.00 4.891067e-01
-17.00 2.136594e-01
-16.00 9.527598e-02
-15.00 4.838271e-02
-14.00 2.404224e-02
-13.00 1.090402e-02
-12.00 4.427004e-03
-11.00 1.572133e-03
-10.00 4.709262e-04
-9.00 1.130826e-04
-8.00 2.039925e-05


==> figs/data/FER_APP_SF11_Pi-3.00_OS1.dat <==
-22.00 8.951228e-01
-21.00 6.107707e-01
-20.00 3.088584e-01
-19.00 1.576109e-01
-18.00 9.067113e-02
-17.00 5.068826e-02
-16.00 2.551481e-02
-15.00 1.123593e-02
-14.00 4.207978e-03
-13.00 1.294119e-03
-12.00 3.125708e-04
-11.00 5.598618e-05


==> figs/data/FER_APP_SF11_Pi-3.00_OS3.dat <==
-22.00 8.801400e-01
-21.00 5.640204e-01
-20.00 2.429799e-01
-19.00 9.834414e-02
-18.00 4.747059e-02
-17.00 2.332863e-02
-16.00 1.051322e-02
-15.00 4.238627e-03
-14.00 1.493308e-03
-13.00 4.431819e-04
-12.00 1.052408e-04
-11.00 1.872786e-05


==> figs/data/FER_APP_SF9_Pi-3.00_OS1.dat <==
-19.00 9.998493e-01
-18.00 9.961546e-01
-17.00 9.555854e-01
-16.00 7.808688e-01
-15.00 4.877506e-01
-14.00 2.668828e-01
-13.00 1.571667e-01
-12.00 9.558975e-02
-11.00 5.435788e-02
-10.00 2.777585e-02
-9.00 1.244893e-02
-8.00 4.760610e-03
-7.00 1.500832e-03
-6.00 3.733438e-04
-5.00 6.925266e-05


==> figs/data/FER_APP_SF9_Pi-3.00_OS10.dat <==
-19.00 9.998147e-01
-18.00 9.953423e-01
-17.00 9.472138e-01
-16.00 7.453301e-01
-15.00 4.194070e-01
-14.00 1.907179e-01
-13.00 9.337825e-02
-12.00 4.956879e-02
-11.00 2.496544e-02
-10.00 1.131591e-02
-9.00 4.508239e-03
-8.00 1.536577e-03
-7.00 4.327242e-04
-6.00 9.629284e-05
-5.00 1.599098e-05


==> figs/data/FER_APP_SF9_Pi-3.00_OS3.dat <==
-19.00 9.998196e-01
-18.00 9.954458e-01
-17.00 9.481295e-01
-16.00 7.484735e-01
-15.00 4.239107e-01
-14.00 1.940620e-01
-13.00 9.499060e-02
-12.00 5.016201e-02
-11.00 2.523043e-02
-10.00 1.155905e-02
-9.00 4.745385e-03
-8.00 1.706097e-03
-7.00 5.182327e-04
-6.00 1.264838e-04
-5.00 2.326283e-05


==> figs/data/FER_RES_SF10_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-22.00 9.997130e-01
-21.00 9.938340e-01
-20.00 9.405840e-01
-19.00 7.371850e-01
-18.00 4.219500e-01
-17.00 2.006770e-01
-16.00 9.779400e-02
-15.00 5.051500e-02
-14.00 2.525500e-02
-13.00 1.126300e-02
-12.00 4.379000e-03
-11.00 1.581000e-03
-10.00 4.740000e-04
-9.00 1.230000e-04
-8.00 3.600000e-05


==> figs/data/FER_RES_SF10_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-22.00 9.996990e-01
-21.00 9.942740e-01
-20.00 9.445310e-01
-19.00 7.601550e-01
-18.00 4.744960e-01
-17.00 2.649250e-01
-16.00 1.562460e-01
-15.00 9.368100e-02
-14.00 5.264500e-02
-13.00 2.630100e-02
-12.00 1.164900e-02
-11.00 4.479000e-03
-10.00 1.351000e-03
-9.00 3.230000e-04
-8.00 4.600000e-05


==> figs/data/FER_RES_SF10_packetLen10_Pi-3.00_OS10_phaseOffset0_corrected_0.dat <==
-22.00 9.996930e-01
-21.00 9.931060e-01
-20.00 9.317170e-01
-19.00 7.022080e-01
-18.00 3.588010e-01
-17.00 1.356220e-01
-16.00 5.414900e-02
-15.00 2.594300e-02
-14.00 1.246200e-02
-13.00 5.686000e-03
-12.00 2.227000e-03
-11.00 7.820000e-04
-10.00 2.110000e-04
-9.00 5.500000e-05
-8.00 1.700000e-05


==> figs/data/FER_RES_SF10_packetLen10_Pi-3.00_OS1_phaseOffset0_0.dat <==
-22.00 9.997080e-01
-21.00 9.933260e-01
-20.00 9.342750e-01
-19.00 7.156430e-01
-18.00 3.885350e-01
-17.00 1.718610e-01
-16.00 8.607800e-02
-15.00 4.881100e-02
-14.00 2.674300e-02
-13.00 1.334500e-02
-12.00 5.917000e-03
-11.00 2.225000e-03
-10.00 7.240000e-04
-9.00 1.500000e-04
-8.00 2.500000e-05


==> figs/data/FER_RES_SF11_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-24.00 9.979580e-01
-23.00 9.681480e-01
-22.00 8.077900e-01
-21.00 4.835420e-01
-20.00 2.185600e-01
-19.00 9.913300e-02
-18.00 4.976400e-02
-17.00 2.386100e-02
-16.00 1.067100e-02
-15.00 4.097000e-03
-14.00 1.401000e-03
-13.00 4.340000e-04
-12.00 1.010000e-04
-11.00 1.500000e-05


==> figs/data/FER_RES_SF11_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-24.00 9.979780e-01
-23.00 9.702910e-01
-22.00 8.225170e-01
-21.00 5.286230e-01
-20.00 2.803120e-01
-19.00 1.564270e-01
-18.00 9.244500e-02
-17.00 5.133400e-02
-16.00 2.573700e-02
-15.00 1.126400e-02
-14.00 4.295000e-03
-13.00 1.301000e-03
-12.00 3.260000e-04
-11.00 6.500000e-05


==> figs/data/FER_RES_SF11_packetLen10_Pi-3.00_OS10_phaseOffset0_0.dat <==
-24.00 9.977290e-01
-23.00 9.655210e-01
-22.00 7.870710e-01
-21.00 4.331780e-01
-20.00 1.592310e-01
-19.00 5.680700e-02
-18.00 2.586900e-02
-17.00 1.223800e-02
-16.00 5.402000e-03
-15.00 2.161000e-03
-14.00 7.130000e-04
-13.00 2.440000e-04
-12.00 3.800000e-05
-11.00 8.000000e-06


==> figs/data/FER_RES_SF11_packetLen10_Pi-3.00_OS1_phaseOffset0_0.dat <==
-24.00 9.977800e-01
-23.00 9.666210e-01
-22.00 7.959150e-01
-21.00 4.583410e-01
-20.00 1.937270e-01
-19.00 8.853600e-02
-18.00 4.842300e-02
-17.00 2.663100e-02
-16.00 1.307200e-02
-15.00 5.713000e-03
-14.00 2.173000e-03
-13.00 6.570000e-04
-12.00 1.440000e-04
-11.00 2.900000e-05


==> figs/data/FER_RES_SF12_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-25.00 8.699120e-01
-24.00 5.559480e-01
-23.00 2.453070e-01
-22.00 1.028600e-01
-21.00 4.881900e-02
-20.00 2.396100e-02
-19.00 1.053400e-02
-18.00 4.126000e-03
-17.00 1.339000e-03
-16.00 3.930000e-04
-15.00 7.500000e-05
-14.00 1.900000e-05


==> figs/data/FER_RES_SF12_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-25.00 8.787060e-01
-24.00 5.917790e-01
-23.00 3.034370e-01
-22.00 1.589280e-01
-21.00 9.171100e-02
-20.00 5.041300e-02
-19.00 2.524100e-02
-18.00 1.098000e-02
-17.00 4.102000e-03
-16.00 1.286000e-03
-15.00 2.950000e-04
-14.00 5.200000e-05


==> figs/data/FER_RES_SF9_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-19.00 9.988090e-01
-18.00 9.845640e-01
-17.00 8.980850e-01
-16.00 6.638200e-01
-15.00 3.779250e-01
-14.00 1.898640e-01
-13.00 9.920000e-02
-12.00 5.231900e-02
-11.00 2.609800e-02
-10.00 1.176700e-02
-9.00 4.943000e-03
-8.00 1.703000e-03
-7.00 5.930000e-04
-6.00 1.670000e-04
-5.00 7.200000e-05


==> figs/data/FER_RES_SF9_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-19.00 9.988430e-01
-18.00 9.856750e-01
-17.00 9.061630e-01
-16.00 6.942460e-01
-15.00 4.345730e-01
-14.00 2.573400e-01
-13.00 1.577730e-01
-12.00 9.540500e-02
-11.00 5.409400e-02
-10.00 2.741800e-02
-9.00 1.213100e-02
-8.00 4.706000e-03
-7.00 1.448000e-03
-6.00 3.430000e-04
-5.00 5.800000e-05


==> figs/data/FER_RES_SF9_packetLen10_Pi-3.00_OS10_phaseOffset0_0.dat <==
-19.00 9.986556e-01
-18.00 9.821252e-01
-17.00 8.809824e-01
-16.00 6.108150e-01
-15.00 2.975483e-01
-14.00 1.196083e-01
-13.00 5.328060e-02
-12.00 2.682530e-02
-11.00 1.309780e-02
-10.00 5.860300e-03
-9.00 2.373200e-03
-8.00 8.382000e-04
-7.00 2.728000e-04
-6.00 8.700000e-05
-5.00 3.340000e-05


==> figs/data/FER_RES_SF9_packetLen10_Pi-3.00_OS10_phaseOffset1_Fri_06.09.19_0.dat <==
-19.00 9.986782e-01
-18.00 9.822025e-01
-17.00 8.808619e-01
-16.00 6.109890e-01
-15.00 2.973673e-01
-14.00 1.194919e-01
-13.00 5.345200e-02
-12.00 2.671140e-02
-11.00 1.309350e-02
-10.00 5.899300e-03
-9.00 2.363100e-03
-8.00 8.342000e-04
-7.00 2.780000e-04
-6.00 8.630000e-05
-5.00 3.040000e-05


==> figs/data/FER_RES_SF9_packetLen10_Pi-3.00_OS1_phaseOffset0_0.dat <==
-19.00 9.986890e-01
-18.00 9.826910e-01
-17.00 8.861430e-01
-16.00 6.300440e-01
-15.00 3.315380e-01
-14.00 1.570720e-01
-13.00 8.558700e-02
-12.00 4.996200e-02
-11.00 2.775600e-02
-10.00 1.373900e-02
-9.00 6.129000e-03
-8.00 2.317000e-03
-7.00 6.900000e-04
-6.00 1.770000e-04
-5.00 3.100000e-05


==> figs/data/RES_SF10_Pi-3.00_OS10_phaseOffset0_symmetries0_0.dat <==
-22.00 5.546950e-01
-21.00 3.994090e-01
-20.00 2.464530e-01
-19.00 1.266280e-01
-18.00 5.488600e-02
-17.00 2.329600e-02
-16.00 1.101600e-02
-15.00 5.492000e-03
-14.00 2.574000e-03
-13.00 1.206000e-03
-12.00 4.750000e-04
-11.00 1.680000e-04
-10.00 4.100000e-05
-9.00 1.000000e-05
-8.00 4.000000e-06


==> figs/data/RES_SF10_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-22.00 5.562620e-01
-21.00 3.987510e-01
-20.00 2.459710e-01
-19.00 1.261590e-01
-18.00 5.484400e-02
-17.00 2.361900e-02
-16.00 1.092300e-02
-15.00 5.513000e-03
-14.00 2.524000e-03
-13.00 1.118000e-03
-12.00 4.340000e-04
-11.00 1.550000e-04
-10.00 5.200000e-05
-9.00 1.000000e-05
-8.00 1.000000e-06


==> figs/data/RES_SF10_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-22.00 5.568600e-01
-21.00 4.035860e-01
-20.00 2.532480e-01
-19.00 1.357210e-01
-18.00 6.540400e-02
-17.00 3.297900e-02
-16.00 1.836000e-02
-15.00 1.045700e-02
-14.00 5.579000e-03
-13.00 2.739000e-03
-12.00 1.206000e-03
-11.00 4.570000e-04
-10.00 1.440000e-04
-9.00 3.000000e-05
-8.00 7.000000e-06


==> figs/data/RES_SF10_Pi-Inf_OS1_phaseOffset0_symmetries0_0.dat <==
-22.00 5.483700e-01
-21.00 3.865520e-01
-20.00 2.275420e-01
-19.00 1.029370e-01
-18.00 3.287100e-02
-17.00 6.739000e-03
-16.00 7.310000e-04
-15.00 3.000000e-05
-14.00 0.000000e+00
-13.00 0.000000e+00


==> figs/data/RES_SF11_Pi-3.00_OS10_phaseOffset0_symmetries0_0.dat <==
-24.00 4.595850e-01
-23.00 2.925060e-01
-22.00 1.532080e-01
-21.00 6.511700e-02
-20.00 2.526900e-02
-19.00 1.100500e-02
-18.00 5.276000e-03
-17.00 2.580000e-03
-16.00 1.107000e-03
-15.00 4.450000e-04
-14.00 1.490000e-04
-13.00 3.500000e-05
-12.00 1.000000e-05
-11.00 3.000000e-06


==> figs/data/RES_SF11_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-24.00 4.609190e-01
-23.00 2.921670e-01
-22.00 1.529360e-01
-21.00 6.537900e-02
-20.00 2.558100e-02
-19.00 1.100000e-02
-18.00 5.361000e-03
-17.00 2.618000e-03
-16.00 1.130000e-03
-15.00 4.150000e-04
-14.00 1.460000e-04
-13.00 4.100000e-05
-12.00 1.400000e-05
-11.00 3.000000e-06


==> figs/data/RES_SF11_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-24.00 4.627310e-01
-23.00 2.977200e-01
-22.00 1.613330e-01
-21.00 7.502500e-02
-20.00 3.487700e-02
-19.00 1.838300e-02
-18.00 1.026600e-02
-17.00 5.703000e-03
-16.00 2.585000e-03
-15.00 1.250000e-03
-14.00 4.100000e-04
-13.00 1.260000e-04
-12.00 2.900000e-05
-11.00 5.000000e-06


==> figs/data/RES_SF11_Pi-Inf_OS1_phaseOffset0_symmetries0_0.dat <==
-24.00 4.508470e-01
-23.00 2.796580e-01
-22.00 1.342740e-01
-21.00 4.587600e-02
-20.00 1.001200e-02
-19.00 1.160000e-03
-18.00 5.400000e-05
-17.00 1.000000e-06
-16.00 0.000000e+00


==> figs/data/RES_SF12_Pi-3.00_OS10_phaseOffset0_symmetries0_0.dat <==
-25.00 1.855250e-01
-24.00 7.914400e-02
-23.00 2.891500e-02
-22.00 1.129100e-02
-21.00 5.324000e-03
-20.00 2.439000e-03
-19.00 1.034000e-03
-18.00 4.010000e-04
-17.00 1.390000e-04
-16.00 3.600000e-05
-15.00 1.000000e-05
-14.00 0.000000e+00


==> figs/data/RES_SF12_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-25.00 1.854500e-01
-24.00 7.903800e-02
-23.00 2.922400e-02
-22.00 1.151000e-02
-21.00 5.232000e-03
-20.00 2.494000e-03
-19.00 1.118000e-03
-18.00 4.090000e-04
-17.00 1.070000e-04
-16.00 4.200000e-05
-15.00 1.300000e-05
-14.00 0.000000e+00


==> figs/data/RES_SF12_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-25.00 1.924000e-01
-24.00 8.794300e-02
-23.00 3.769100e-02
-22.00 1.852100e-02
-21.00 1.033300e-02
-20.00 5.477000e-03
-19.00 2.663000e-03
-18.00 1.125000e-03
-17.00 4.420000e-04
-16.00 1.150000e-04
-15.00 4.100000e-05
-14.00 6.000000e-06


==> figs/data/RES_SF12_Pi-Inf_OS1_phaseOffset0_symmetries0_0.dat <==
-25.00 1.708360e-01
-24.00 6.200300e-02
-23.00 1.439400e-02
-22.00 1.784000e-03
-21.00 9.100000e-05
-20.00 2.000000e-06
-19.00 0.000000e+00


==> figs/data/RES_SF7_Pi-3.00_OS10_phaseOffset0_symmetries0_0.dat <==
-14.00 4.910300e-01
-13.00 3.647050e-01
-12.00 2.423110e-01
-11.00 1.445870e-01
-10.00 7.827800e-02
-9.00 4.114400e-02
-8.00 2.216200e-02
-7.00 1.209100e-02
-6.00 6.399000e-03
-5.00 3.229000e-03
-4.00 1.484000e-03
-3.00 7.010000e-04
-2.00 2.480000e-04
-1.00 9.900000e-05
0.00 4.900000e-05
1.00 2.200000e-05


==> figs/data/RES_SF7_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-14.00 4.904050e-01
-13.00 3.642700e-01
-12.00 2.425260e-01
-11.00 1.451480e-01
-10.00 7.812200e-02
-9.00 4.096300e-02
-8.00 2.231500e-02
-7.00 1.205200e-02
-6.00 6.454000e-03
-5.00 3.260000e-03
-4.00 1.567000e-03
-3.00 6.620000e-04
-2.00 2.810000e-04
-1.00 1.140000e-04
0.00 4.200000e-05
1.00 2.100000e-05


==> figs/data/RES_SF7_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-14.00 4.938680e-01
-13.00 3.698410e-01
-12.00 2.500560e-01
-11.00 1.550620e-01
-10.00 9.064100e-02
-9.00 5.340800e-02
-8.00 3.225600e-02
-7.00 1.988400e-02
-6.00 1.189600e-02
-5.00 6.655000e-03
-4.00 3.388000e-03
-3.00 1.585000e-03
-2.00 5.550000e-04
-1.00 1.820000e-04
0.00 4.400000e-05
1.00 1.200000e-05


==> figs/data/RES_SF7_Pi-Inf_OS1_phaseOffset0_symmetries0_0.dat <==
-14.00 4.687360e-01
-13.00 3.320290e-01
-12.00 2.031680e-01
-11.00 1.007490e-01
-10.00 3.795300e-02
-9.00 1.000700e-02
-8.00 1.633000e-03
-7.00 1.360000e-04
-6.00 4.000000e-06
-5.00 0.000000e+00
-4.00 0.000000e+00


==> figs/data/RES_SF8_Pi-3.00_OS10_phaseOffset0_symmetries0_0.dat <==
-17.00 5.602510e-01
-16.00 4.253510e-01
-15.00 2.891940e-01
-14.00 1.713990e-01
-13.00 8.907100e-02
-12.00 4.346500e-02
-11.00 2.150800e-02
-10.00 1.145900e-02
-9.00 5.858000e-03
-8.00 2.856000e-03
-7.00 1.300000e-03
-6.00 5.470000e-04
-5.00 2.110000e-04
-4.00 9.100000e-05
-3.00 2.800000e-05



==> figs/data/RES_SF8_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-17.00 5.604660e-01
-16.00 4.259970e-01
-15.00 2.884390e-01
-14.00 1.705260e-01
-13.00 8.924600e-02
-12.00 4.344400e-02
-11.00 2.169100e-02
-10.00 1.106500e-02
-9.00 5.979000e-03
-8.00 2.834000e-03
-7.00 1.285000e-03
-6.00 5.690000e-04
-5.00 1.910000e-04
-4.00 7.800000e-05
-3.00 2.800000e-05
-2.00 8.000000e-06


==> figs/data/RES_SF8_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-17.00 5.626480e-01
-16.00 4.295560e-01
-15.00 2.958880e-01
-14.00 1.809390e-01
-13.00 1.004300e-01
-12.00 5.486700e-02
-11.00 3.178900e-02
-10.00 1.890200e-02
-9.00 1.121900e-02
-8.00 6.176000e-03
-7.00 3.090000e-03
-6.00 1.312000e-03
-5.00 5.210000e-04
-4.00 1.420000e-04
-3.00 4.700000e-05
-2.00 1.400000e-05


==> figs/data/RES_SF8_Pi-Inf_OS1_phaseOffset0_symmetries0_0.dat <==
-17.00 5.471380e-01
-16.00 4.048040e-01
-15.00 2.602880e-01
-14.00 1.369700e-01
-13.00 5.476400e-02
-12.00 1.538700e-02
-11.00 2.695000e-03
-10.00 2.780000e-04
-9.00 9.000000e-06
-8.00 0.000000e+00
-7.00 0.000000e+00


==> figs/data/RES_SF8_SNR-10.00_OS10_phaseOffset1_symmetries0_0.dat <==
-10	3.7400e-04
-9	4.4300e-04
-8	5.4000e-04
-7	7.9900e-04
-6	0.0014
-5	0.0025
-4	0.0051
-3	0.0111
-2	0.0246
-1	0.0517
0	0.1038


==> figs/data/RES_SF8_SNR-11.00_OS10_phaseOffset1_symmetries0_0.dat <==
-10	0.0031
-9	0.0033
-8	0.0037
-7	0.0043
-6	0.0055
-5	0.0079
-4	0.0127
-3	0.0217
-2	0.0391
-1	0.0711
0	0.1264


==> figs/data/RES_SF8_SNR-9.00_OS10_phaseOffset1_symmetries0_0.dat <==
-10	1.7000e-05
-9	3.9000e-05
-8	7.4000e-05
-7	1.7700e-04
-6	3.8100e-04
-5	8.8400e-04
-4	0.0022
-3	0.0060
-2	0.0154
-1	0.0380
0	0.0861


==> figs/data/RES_SF9_Pi-3.00_OS10_phaseOffset0_symmetries0_0.dat <==
-19.00 4.903550e-01
-18.00 3.418570e-01
-17.00 2.053220e-01
-16.00 1.050270e-01
-15.00 4.816900e-02
-14.00 2.208000e-02
-13.00 1.096300e-02
-12.00 5.667000e-03
-11.00 2.735000e-03
-10.00 1.180000e-03
-9.00 4.490000e-04
-8.00 1.710000e-04
-7.00 4.900000e-05
-6.00 1.500000e-05
-5.00 4.000000e-06


==> figs/data/RES_SF9_Pi-3.00_OS10_phaseOffset0_symmetries0_Rayleigh0_0.dat <==
-19.00 4.904548e-01
-18.00 3.414822e-01
-17.00 2.051117e-01
-16.00 1.049406e-01
-15.00 4.790070e-02
-14.00 2.201780e-02
-13.00 1.098910e-02
-12.00 5.678100e-03
-11.00 2.740500e-03
-10.00 1.200400e-03
-9.00 4.759000e-04
-8.00 1.724000e-04
-7.00 5.590000e-05
-6.00 1.480000e-05



==> figs/data/RES_SF9_Pi-3.00_OS10_phaseOffset1_symmetries0_0.dat <==
-19.00 4.897930e-01
-18.00 3.423920e-01
-17.00 2.048370e-01
-16.00 1.050120e-01
-15.00 4.761800e-02
-14.00 2.207200e-02
-13.00 1.118200e-02
-12.00 5.655000e-03
-11.00 2.671000e-03
-10.00 1.220000e-03
-9.00 4.970000e-04
-8.00 1.930000e-04
-7.00 5.200000e-05
-6.00 2.000000e-05
-5.00 5.000000e-06


==> figs/data/RES_SF9_Pi-3.00_OS1_phaseOffset0_symmetries0_0.dat <==
-19.00 4.933450e-01
-18.00 3.472160e-01
-17.00 2.133120e-01
-16.00 1.153850e-01
-15.00 5.914700e-02
-14.00 3.190300e-02
-13.00 1.846200e-02
-12.00 1.076400e-02
-11.00 5.830000e-03
-10.00 2.891000e-03
-9.00 1.176000e-03
-8.00 4.730000e-04
-7.00 1.690000e-04
-6.00 4.300000e-05
-5.00 1.000000e-05


==> figs/data/RES_SF9_Pi-Inf_OS1_phaseOffset0_symmetries0_0.dat <==
-19.00 4.781170e-01
-18.00 3.221810e-01
-17.00 1.795020e-01
-16.00 7.685200e-02
-15.00 2.293500e-02
-14.00 4.216000e-03
-13.00 3.940000e-04
-12.00 2.500000e-05
-11.00 0.000000e+00
-10.00 0.000000e+00


==> figs/data/SFPi.dat <==
# Pi	MC Elsh									MC Ours		
-1		0.085337000000000 			0.051748000000000
-2 		0.041086000000000 			0.024587000000000
-3		0.018902000000000				0.011065000000000
-4		0.008570000000000				0.005149000000000
-5		0.004049000000000				0.002523000000000
-6		0.002003000000000				0.001381000000000


